Multi-Voltage and Level-Shifter Assignment Driven Floorplanning

As technology scales, low power design has become a significant requirement for SOC designers. Among the existing techniques, Multiple-Supply Voltage (MSV) is a popular and effective method to reduce both dynamic and static power. Besides, level shifters consume area and delay, and should be considered during floorplanning. In this paper, we present a new floorplanning system, called MVLSAF, to solve multi-voltage and level shifter assignment problem. We use a convex cost network flow algorithm to assign arbitrary number of legal working voltages and a minimum cost flow algorithm to handle level-shifter assignment. The experimental results show MVLSAF is effective.

==> ASICON_MVS.log.txt <==
This is pdfTeX, Version 3.1415926-1.40.11 (TeX Live 2010) (format=pdflatex 2010.9.23)  7 FEB 2011 19:21
entering extended mode
 \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**ASICON_MVS.tex
(./ASICON_MVS.tex
LaTeX2e <2009/09/24>
Babel <v3.8l> and hyphenation patterns for english, dumylang, nohyphenation, ge
rman-x-2009-06-19, ngerman-x-2009-06-19, ancientgreek, ibycus, arabic, armenian
, basque, bulgarian, catalan, pinyin, coptic, croatian, czech, danish, dutch, u
kenglish, usenglishmax, esperanto, estonian, farsi, finnish, french, galician, 
german, ngerman, swissgerman, monogreek, greek, hungarian, icelandic, assamese,
 bengali, gujarati, hindi, kannada, malayalam, marathi, oriya, panjabi, tamil, 
telugu, indonesian, interlingua, irish, italian, kurmanji, lao, latin, latvian,
 lithuanian, mongolian, mongolianlmc, bokmal, nynorsk, polish, portuguese, roma
nian, russian, sanskrit, serbian, slovak, slovenian, spanish, swedish, turkish,
 turkmen, ukrainian, uppersorbian, welsh, loaded.
(/usr/local/texlive/2010/texmf-dist/tex/latex/base/article.cls
Document Class: article 2007/10/19 v1.4h Standard LaTeX document class
(/usr/local/texlive/2010/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2007/10/19 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen102
)
(/usr/local/texlive/2010/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 1999/02/16 v1.0f Enhanced LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2010/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 1999/03/16 v1.13 key=value parser (DPC)
\KV@toks@=\toks14
)
(/usr/local/texlive/2010/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2009/02/05 v1.0o Standard LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2010/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
)
(/usr/local/texlive/2010/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.

(/usr/local/texlive/2010/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2010/02/14 v0.04n Graphics/color for pdfTeX
\Gread@gobject=\count87
))
\Gin@req@height=\dimen103
\Gin@req@width=\dimen104
)
(/usr/local/texlive/2010/texmf-dist/tex/latex/algorithms/algorithm.sty
Package: algorithm 2009/08/24 v0.1 Document Style `algorithm' - floating enviro
nment

(/usr/local/texlive/2010/texmf-dist/tex/latex/float/float.sty
Package: float 2001/11/08 v1.3d Float enhancements (AL)
\c@float@type=\count88
\float@exts=\toks15
\float@box=\box26
\@float@everytoks=\toks16
\@floatcapt=\box27
)
(/usr/local/texlive/2010/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2001/05/26 v1.1c Standard LaTeX ifthen package (DPC)
)
\@float@every@algorithm=\toks17
\c@algorithm=\count89
)
(/usr/local/texlive/2010/texmf-dist/tex/latex/algorithms/algorithmic.sty
Package: algorithmic 2009/08/24 v0.1 Document Style `algorithmic'
\c@ALC@unique=\count90
\c@ALC@line=\count91
\c@ALC@rem=\count92
\c@ALC@depth=\count93
\ALC@tlm=\skip43
\algorithmicindent=\skip44
)
(/usr/local/texlive/2010/texmf-dist/tex/latex/amscls/amsthm.sty
Package: amsthm 2004/08/06 v2.20
\thm@style=\toks18
\thm@bodyfont=\toks19
\thm@headfont=\toks20
\thm@notefont=\toks21
\thm@headpunct=\toks22
\thm@preskip=\skip45
\thm@postskip=\skip46
\thm@headsep=\skip47
\dth@everypar=\toks23
)
(./ASICON_MVS.aux)
\openout1 = `ASICON_MVS.aux'.

LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 76.
LaTeX Font Info:    ... okay on input line 76.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 76.
LaTeX Font Info:    ... okay on input line 76.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 76.
LaTeX Font Info:    ... okay on input line 76.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 76.
LaTeX Font Info:    ... okay on input line 76.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 76.
LaTeX Font Info:    ... okay on input line 76.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 76.
LaTeX Font Info:    ... okay on input line 76.

(/usr/local/texlive/2010/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count94
\scratchdimen=\dimen105
\scratchbox=\box28
\nofMPsegments=\count95
\nofMParguments=\count96
\everyMPshowfont=\toks24
\MPscratchCnt=\count97
\MPscratchDim=\dimen106
\MPnumerator=\count98
\everyMPtoPDFconversion=\toks25
) (/usr/local/texlive/2010/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
Package: pdftexcmds 2010/04/01 v0.9 Utility functions of pdfTeX for LuaTeX (HO)


(/usr/local/texlive/2010/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/message (HO)
)
(/usr/local/texlive/2010/texmf-dist/tex/generic/oberdiek/ifluatex.sty
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
)
(/usr/local/texlive/2010/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2010/04/26 v1.7 LaTeX kernel commands for general use (HO)
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
)
(/usr/local/texlive/2010/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf

(/usr/local/texlive/2010/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2007/09/30 v1.0 Managing graphics extensions (HO)
)
(/usr/local/texlive/2010/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2010/02/22 v3.7 Keyval support for LaTeX options (HO)

(/usr/local/texlive/2010/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
Package: kvsetkeys 2010/03/01 v1.9 Key value parser (HO)

(/usr/local/texlive/2010/texmf-dist/tex/generic/oberdiek/etexcmds.sty
Package: etexcmds 2010/01/28 v1.3 Prefix for e-TeX command names (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
)))
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 436.

(/usr/local/texlive/2010/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
))
LaTeX Font Info:    External font `cmex10' loaded for size
(Font)              <12> on input line 95.
LaTeX Font Info:    External font `cmex10' loaded for size
(Font)              <8> on input line 95.
LaTeX Font Info:    External font `cmex10' loaded for size
(Font)              <6> on input line 95.
LaTeX Font Info:    External font `cmex10' loaded for size
(Font)              <5> on input line 95.


LaTeX Font Warning: Font shape `OT1/cmr/bx/sc' undefined
(Font)              using `OT1/cmr/bx/n' instead on input line 117.


./ASICON_MVS.tex:186: LaTeX Error: File `E1' not found.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.186 \includegraphics[width=0.75\textwidth]{E1}
                                                .
? 
\c@define=\count99
\c@problem=\count100
LaTeX Font Info:    External font `cmex10' loaded for size
(Font)              <9> on input line 204.

Underfull \hbox (badness 10000) in paragraph at lines 203--208
\OT1/cmr/bx/n/9 Definition 1 \OT1/cmr/m/n/9 (DP-Curve)\OT1/cmr/bx/n/9 . \OT1/cm
r/m/it/9 The power-delay trade-
 []


Underfull \hbox (badness 10000) in paragraph at lines 203--208
\OT1/cmr/m/it/9 off of each mod-ule is rep-re-sented by a DP-Curve
 []


Underfull \hbox (badness 10000) in paragraph at lines 203--208
\OMS/cmsy/m/n/9 f\OT1/cmr/m/n/9 (\OML/cmm/m/it/9 d[]; p[]\OT1/cmr/m/n/9 )\OML/c
mm/m/it/9 ; \OT1/cmr/m/n/9 (\OML/cmm/m/it/9 d[]; p[]\OT1/cmr/m/n/9 )\OML/cmm/m/
it/9 ; [] ; \OT1/cmr/m/n/9 (\OML/cmm/m/it/9 d[]; p[]\OT1/cmr/m/n/9 )\OMS/cmsy/m
/n/9 g$\OT1/cmr/m/it/9 , where each pair $\OT1/cmr/m/n/9 (\OML/cmm/m/it/9 d[]; 
p[]\OT1/cmr/m/n/9 )$
 []


Underfull \hbox (badness 1226) in paragraph at lines 203--208
\OT1/cmr/m/it/9 is the cor-re-spond-ing de-lay and power con-sump-tion when
 []


Overfull \hbox (6.79301pt too wide) in paragraph at lines 227--227
[]\OT1/cmr/m/it/9 1)| 
 []


Overfull \hbox (6.79301pt too wide) in paragraph at lines 228--228
[]\OT1/cmr/m/it/9 2)| 
 []


Overfull \hbox (6.79301pt too wide) in paragraph at lines 229--229
[]\OT1/cmr/m/it/9 3)| 
 []


Overfull \hbox (6.79301pt too wide) in paragraph at lines 230--230
[]\OT1/cmr/m/it/9 4)| 
 []

[1{/usr/local/texlive/2010/texmf-var/fonts/map/pdftex/updmap/pdftex.map}


]
\c@lemma=\count101
\c@Theorem=\count102

<./figs/DAGs.pdf, id=20, 728.7225pt x 258.9675pt>
File: ./figs/DAGs.pdf Graphic file (type pdf)
 <use ./figs/DAGs.pdf>
LaTeX Font Info:    Try loading font information for OMS+cmr on input line 361.


(/usr/local/texlive/2010/texmf-dist/tex/latex/base/omscmr.fd
File: omscmr.fd 1999/05/25 v2.5h Standard LaTeX font definitions
)
LaTeX Font Info:    Font shape `OMS/cmr/m/n' in size <9> not available
(Font)              Font shape `OMS/cmsy/m/n' tried instead on input line 361.
LaTeX Font Info:    External font `cmex10' loaded for size
(Font)              <7> on input line 387.

<./figs/WhiteSpace.pdf, id=21, 1009.7725pt x 279.0425pt>
File: ./figs/WhiteSpace.pdf Graphic file (type pdf)

<use ./figs/WhiteSpace.pdf>
Overfull \hbox (7.11319pt too wide) in paragraph at lines 401--406
 [][] 
 []

[2 <./figs/DAGs.pdf>]
Overfull \hbox (0.53336pt too wide) in paragraph at lines 499--525
 [][] 
 []


Overfull \hbox (25.99979pt too wide) in paragraph at lines 531--564
 [][] 
 []

<figs/n50_4.pdf, id=38, 471.7625pt x 372.39125pt>
File: figs/n50_4.pdf Graphic file (type pdf)
 <use figs/n50_4.pdf>
<figs/n100_4.pdf, id=39, 471.7625pt x 372.39125pt>
File: figs/n100_4.pdf Graphic file (type pdf)
 <use figs/n100_4.pdf>
[3 <./figs/WhiteSpace.pdf>]
Underfull \hbox (badness 1137) in paragraph at lines 688--692
[]\OT1/cmr/m/n/8 W.P.Lee and Y.W.Chang.  An ILP al-go-rithm for post-
 []


Underfull \hbox (badness 3088) in paragraph at lines 688--692
\OT1/cmr/m/n/8 floorplanning voltage-island gen-er-a-tion con-sid-er-ing power-

 []

[4 <./figs/n50_4.pdf> <./figs/n100_4.pdf>] (./ASICON_MVS.aux)

LaTeX Font Warning: Some font shapes were not available, defaults substituted.

 )
(\end occurred inside a group at level 1)

### simple group (level 1) entered at line 111 ({)
### bottom level 
Here is how much of TeX's memory you used:
 1799 strings out of 493747
 24481 string characters out of 3143546
 110800 words of memory out of 3000000
 5058 multiletter control sequences out of 15000+200000
 10460 words of font info for 36 fonts, out of 3000000 for 9000
 714 hyphenation exceptions out of 8191
 37i,13n,23p,490b,516s stack positions out of 5000i,500n,10000p,200000b,50000s
</usr/local/texlive/2010/texmf-dist/fonts/type1/public/amsfonts
/cm/cmbx10.pfb></usr/local/texlive/2010/texmf-dist/fonts/type1/public/amsfonts/
cm/cmbx12.pfb></usr/local/texlive/2010/texmf-dist/fonts/type1/public/amsfonts/c
m/cmbx9.pfb></usr/local/texlive/2010/texmf-dist/fonts/type1/public/amsfonts/cm/
cmcsc10.pfb></usr/local/texlive/2010/texmf-dist/fonts/type1/public/amsfonts/cm/
cmex10.pfb></usr/local/texlive/2010/texmf-dist/fonts/type1/public/amsfonts/cm/c
mmi10.pfb></usr/local/texlive/2010/texmf-dist/fonts/type1/public/amsfonts/cm/cm
mi5.pfb></usr/local/texlive/2010/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi
6.pfb></usr/local/texlive/2010/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.
pfb></usr/local/texlive/2010/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pf
b></usr/local/texlive/2010/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb>
</usr/local/texlive/2010/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></
usr/local/texlive/2010/texmf-dist/fonts/type1/public/amsfonts/cm/cmr12.pfb></us
r/local/texlive/2010/texmf-dist/fonts/type1/public/amsfonts/cm/cmr5.pfb></usr/l
ocal/texlive/2010/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb></usr/loca
l/texlive/2010/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb></usr/local/t
exlive/2010/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb></usr/local/texl
ive/2010/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb></usr/local/texlive
/2010/texmf-dist/fonts/type1/public/amsfonts/cm/cmsl10.pfb></usr/local/texlive/
2010/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texlive/2
010/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy5.pfb></usr/local/texlive/201
0/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb></usr/local/texlive/2010/
texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb></usr/local/texlive/2010/te
xmf-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb></usr/local/texlive/2010/texm
f-dist/fonts/type1/public/amsfonts/cm/cmti8.pfb></usr/local/texlive/2010/texmf-
dist/fonts/type1/public/amsfonts/cm/cmti9.pfb>
Output written on ASICON_MVS.pdf (4 pages, 405997 bytes).
PDF statistics:
 157 PDF objects out of 1000 (max. 8388607)
 109 compressed objects within 2 object streams
 0 named destinations out of 1000 (max. 500000)
 21 words of extra memory for PDF output out of 10000 (max. 10000000)


